Interactive Trimming against Evasive Online Data Manipulation Attacks: A Game-Theoretic Approach

With the exponential growth of data and its crucial impact on our lives and decision-making, the integrity of data has become a significant concern. Malicious data poisoning attacks, where false values are injected into the data, can disrupt machine learning processes and lead to severe consequences. To mitigate these attacks, distance-based defenses, such as trimming, have been proposed, but they can be easily evaded by white-box attackers. The evasiveness and effectiveness of poisoning attack strategies are two sides of the same coin, making game theory a promising approach. However, existing game-theoretical models often overlook the complexities of online data poisoning attacks, where strategies must adapt to the dynamic process of data collection. In this paper, we present an interactive game-theoretical model to defend online data manipulation attacks using the trimming strategy. Our model accommodates a complete strategy space, making it applicable to strong evasive and colluding adversaries. Leveraging the principle of least action and the Euler-Lagrange equation from theoretical physics, we derive an analytical model for the game-theoretic process. To demonstrate its practical usage, we present a case study in a privacy-preserving data collection system under local differential privacy where a non-deterministic utility function is adopted. Two strategies are devised from this analytical model, namely, Tit-for-tat and Elastic. We conduct extensive experiments on real-world datasets, which showcase the effectiveness and accuracy of these two strategies.

==> readme.txt <==
For dataset processing, please open data_generate
For equilibrium code, please open list_equilibrium
For non-equilibrium code, please open list_not_equilibrium
For perturbation algorithm only, refer to list_LDP_direct
For perturbation algorithm with poison value injection, refer to list_LDP_input




 set(gcf, 'PaperPosition', [-0.1 0.3 17 13]);%设置图的位置，-0.75，0.2表示图片左下角的坐标（pdf页面左下角为（0，0）），26.5，26表示图片的宽高
 set(gcf, 'PaperSize', [16 13.2]); %Keep the same paper size，设置pdf纸张的大小，分别表示pdf页面的长宽?
grid off;
